Strategically Robust Linear Quadratic Dynamic Games

We study linear quadratic dynamic games where players are uncertain about each other's control policies or goals and consequently seek to be strategically robust. Building on recent work on strategically robust and risk-averse game theory, we first formalize the problem of strategically robust linear quadratic dynamic games. We show that these can be rewritten as simple transformations of linear quadratic games in which each player chooses a controller in a fictitious game in which they are faced with an adversary who is penalized for deviating from the other players' policies. This formulation naturally induces a novel notion of dynamic equilibrium, which we call a strategically robust dynamic equilibrium. We establish existence and uniqueness (in the subgame-perfect sense) of such equilibria and show that the equilibrium policies are Markovian, linear, and can be efficiently computed via coupled backward Riccati equations. Through numerical simulations, including experiments in a network game, we illustrate the benefits of strategic robustness in designing robust and resilient decentralized control schemes. Our experiments also expose a "free-lunch" phenomenon in games in which robustness does not incur a corresponding loss in performance but can yield improvements in players' utilities and social welfare.

==> results/centralized_center_state.csv <==
time,A: All Neutral,B: Robust Center,C: Neutral + Disc,D: Robust + Disc
0,0.0,0.0,0.0,0.0
1,0.24014731447110188,1.404876012789709,0.24014731447110188,1.404876012789709
2,0.4133563723023761,2.0578922232336097,0.06982614038070115,1.8383149568153268
3,0.5650063577452853,2.438871921295706,-0.22720723864542158,1.9614475496007389
4,0.7102972138195789,2.709883770393001,-0.5547332622271645,1.9913856569884223
5,0.8543874693093957,2.9273744795962937,-0.8790518079923724,1.9982209436134573
6,0.9991143283573094,3.112494859897878,-1.1872757454399432,2.00372160067319
7,1.1452448033071925,3.2744046493064354,-1.4733851954788562,2.0140422491433063
8,1.2932427167079057,3.418012595876654,-1.7335183105378928,2.0305121582350294
9,1.4435495149109119,3.546575921536234,-1.9643119398188138,2.053169243391386
10,1.5967164331926698,3.662607384851449,-2.162210083469412,2.08192066667341
11,1.7535089066915577,3.7682297862919576,-2.3230111868034204,2.1169597851982482
12,1.9150389320333425,3.865358260571419,-2.441345904416143,2.1590003607896247
13,2.082974850514302,3.9558468595987017,-2.5098498011617574,2.2095604789593946
14,2.2599127341353027,4.041669670469528,-2.517658259072012,2.2714809400619353
15,2.45009611209088,4.125215835446448,-2.447395535374667,2.349992760796818
16,2.660929420585874,4.209847688751028,-2.268621231143368,2.455033599402097
17,2.9063359410899565,4.301025812287049,-1.9226746372023238,2.606392209128897
18,3.2142143324672374,4.408569747719531,-1.2872349531501472,2.8449712171800003
19,3.64195016018986,4.551076670053996,-0.09844176559602014,3.2563707532288175
20,4.316838532619574,4.769494770652155,2.241569620155196,4.037182829434399


==> results/cost_vs_M_2p_asymmetric.csv <==
M,1/M,TotalCost,JointOptimalCost
1.164500,0.858738,0.411502,0.153846
1.199826,0.833454,0.372907,0.153846
1.236225,0.808915,0.342255,0.153846
1.273727,0.785098,0.317453,0.153846
1.312367,0.761982,0.297086,0.153846
1.352179,0.739547,0.280163,0.153846
1.393199,0.717773,0.265969,0.153846
1.435463,0.696639,0.253972,0.153846
1.479009,0.676128,0.243768,0.153846
1.523877,0.656221,0.235045,0.153846
1.570105,0.636900,0.227557,0.153846
1.617736,0.618148,0.221105,0.153846
1.666812,0.599948,0.215530,0.153846
1.717377,0.582283,0.210701,0.153846
1.769475,0.565139,0.206510,0.153846
1.823154,0.548500,0.202865,0.153846
1.878462,0.532350,0.199692,0.153846
1.935447,0.516676,0.196926,0.153846
1.994161,0.501464,0.194513,0.153846
2.054656,0.486699,0.192408,0.153846
2.116986,0.472370,0.190569,0.153846
2.181208,0.458462,0.188965,0.153846
2.247377,0.444963,0.187565,0.153846
2.315554,0.431862,0.186344,0.153846
2.385799,0.419147,0.185280,0.153846
2.458175,0.406806,0.184354,0.153846
2.532746,0.394828,0.183550,0.153846
2.609580,0.383203,0.182853,0.153846
2.688744,0.371921,0.182251,0.153846
2.770311,0.360970,0.181732,0.153846
2.854351,0.350342,0.181287,0.153846
2.940941,0.340027,0.180908,0.153846
3.030158,0.330016,0.180586,0.153846
3.122081,0.320299,0.180315,0.153846
3.216793,0.310869,0.180089,0.153846
3.314378,0.301716,0.179903,0.153846
3.414923,0.292832,0.179753,0.153846
3.518519,0.284210,0.179634,0.153846
3.625257,0.275843,0.179543,0.153846
3.735233,0.267721,0.179476,0.153846
3.848546,0.259838,0.179431,0.153846
3.965296,0.252188,0.179405,0.153846
4.085588,0.244763,0.179396,0.153846
4.209529,0.237556,0.179402,0.153846
4.337229,0.230562,0.179421,0.153846
4.468804,0.223774,0.179451,0.153846
4.604370,0.217185,0.179492,0.153846
4.744049,0.210790,0.179541,0.153846
4.887965,0.204584,0.179597,0.153846
5.036247,0.198561,0.179660,0.153846
5.189027,0.192714,0.179729,0.153846
5.346443,0.187040,0.179802,0.153846
5.508633,0.181533,0.179880,0.153846
5.675744,0.176188,0.179960,0.153846
5.847924,0.171001,0.180044,0.153846
6.025327,0.165966,0.180130,0.153846
6.208112,0.161080,0.180218,0.153846
6.396442,0.156337,0.180307,0.153846
6.590485,0.151734,0.180397,0.153846
6.790415,0.147266,0.180488,0.153846
6.996410,0.142930,0.180579,0.153846
7.208654,0.138722,0.180671,0.153846
7.427337,0.134638,0.180762,0.153846
7.652654,0.130674,0.180853,0.153846
7.884806,0.126826,0.180944,0.153846
8.124000,0.123092,0.181034,0.153846
8.370451,0.119468,0.181123,0.153846
8.624378,0.115950,0.181211,0.153846
8.886008,0.112536,0.181299,0.153846
9.155575,0.109223,0.181385,0.153846
9.433320,0.106007,0.181470,0.153846
9.719490,0.102886,0.181553,0.153846
10.014342,0.099857,0.181636,0.153846
10.318138,0.096917,0.181717,0.153846
10.631151,0.094063,0.181797,0.153846
10.953659,0.091294,0.181875,0.153846
11.285950,0.088606,0.181952,0.153846
11.628323,0.085997,0.182027,0.153846
11.981081,0.083465,0.182101,0.153846
12.344541,0.081007,0.182174,0.153846
12.719026,0.078622,0.182244,0.153846
13.104872,0.076307,0.182314,0.153846
13.502423,0.074061,0.182382,0.153846
13.912035,0.071880,0.182448,0.153846
14.334072,0.069764,0.182513,0.153846
14.768912,0.067710,0.182577,0.153846
15.216944,0.065716,0.182639,0.153846
15.678567,0.063781,0.182699,0.153846
16.154194,0.061903,0.182758,0.153846
16.644250,0.060081,0.182816,0.153846
17.149172,0.058312,0.182872,0.153846
17.669411,0.056595,0.182927,0.153846
18.205433,0.054929,0.182981,0.153846
18.757715,0.053311,0.183033,0.153846
19.326752,0.051742,0.183084,0.153846
19.913051,0.050218,0.183134,0.153846
20.517136,0.048740,0.183182,0.153846
21.139546,0.047305,0.183229,0.153846
21.780838,0.045912,0.183275,0.153846
22.441585,0.044560,0.183320,0.153846
23.122376,0.043248,0.183363,0.153846
23.823819,0.041975,0.183406,0.153846
24.546541,0.040739,0.183447,0.153846
25.291189,0.039539,0.183487,0.153846
26.058425,0.038375,0.183527,0.153846
26.848937,0.037245,0.183565,0.153846
27.663430,0.036149,0.183602,0.153846
28.502631,0.035084,0.183638,0.153846
29.367291,0.034051,0.183673,0.153846
30.258181,0.033049,0.183707,0.153846
31.176097,0.032076,0.183741,0.153846
32.121859,0.031131,0.183773,0.153846
33.096312,0.030215,0.183804,0.153846
34.100326,0.029325,0.183835,0.153846
35.134798,0.028462,0.183865,0.153846
36.200652,0.027624,0.183894,0.153846
37.298840,0.026810,0.183922,0.153846
38.430342,0.026021,0.183949,0.153846
39.596170,0.025255,0.183976,0.153846
40.797365,0.024511,0.184002,0.153846
42.034999,0.023790,0.184027,0.153846
43.310178,0.023089,0.184051,0.153846
44.624042,0.022409,0.184075,0.153846
45.977762,0.021750,0.184098,0.153846
47.372550,0.021109,0.184121,0.153846
48.809650,0.020488,0.184142,0.153846
50.290346,0.019885,0.184164,0.153846
51.815960,0.019299,0.184184,0.153846
53.387856,0.018731,0.184204,0.153846
55.007437,0.018179,0.184224,0.153846
56.676150,0.017644,0.184243,0.153846
58.395485,0.017125,0.184261,0.153846
60.166978,0.016620,0.184279,0.153846
61.992211,0.016131,0.184296,0.153846
63.872815,0.015656,0.184313,0.153846
65.810469,0.015195,0.184329,0.153846
67.806904,0.014748,0.184345,0.153846
69.863903,0.014314,0.184361,0.153846
71.983304,0.013892,0.184376,0.153846
74.166999,0.013483,0.184390,0.153846
76.416938,0.013086,0.184404,0.153846
78.735133,0.012701,0.184418,0.153846
81.123652,0.012327,0.184431,0.153846
83.584630,0.011964,0.184444,0.153846
86.120264,0.011612,0.184457,0.153846
88.732820,0.011270,0.184469,0.153846
91.424630,0.010938,0.184481,0.153846
94.198100,0.010616,0.184493,0.153846
97.055705,0.010303,0.184504,0.153846
100.000000,0.010000,0.184515,0.153846


==> results/cost_vs_M_2p_symmetric.csv <==
M,1/M,TotalCost,JointOptimalCost
1.010000,0.990099,0.173623,0.153846
1.041634,0.960030,0.171462,0.153846
1.074259,0.930874,0.169586,0.153846
1.107906,0.902604,0.167963,0.153846
1.142606,0.875192,0.166564,0.153846
1.178394,0.848613,0.165364,0.153846
1.215302,0.822841,0.164343,0.153846
1.253367,0.797851,0.163481,0.153846
1.292623,0.773621,0.162761,0.153846
1.333109,0.750126,0.162170,0.153846
1.374863,0.727345,0.161693,0.153846
1.417925,0.705256,0.161320,0.153846
1.462336,0.683837,0.161039,0.153846
1.508138,0.663069,0.160841,0.153846
1.555374,0.642932,0.160718,0.153846
1.604090,0.623407,0.160661,0.153846
1.654331,0.604474,0.160664,0.153846
1.706146,0.586116,0.160721,0.153846
1.759584,0.568316,0.160824,0.153846
1.814696,0.551056,0.160971,0.153846
1.871534,0.534321,0.161155,0.153846
1.930152,0.518094,0.161372,0.153846
1.990606,0.502360,0.161618,0.153846
2.052954,0.487103,0.161891,0.153846
2.117254,0.472310,0.162186,0.153846
2.183568,0.457966,0.162500,0.153846
2.251960,0.444058,0.162832,0.153846
2.322493,0.430572,0.163178,0.153846
2.395236,0.417495,0.163536,0.153846
2.470257,0.404816,0.163905,0.153846
2.547627,0.392522,0.164282,0.153846
2.627421,0.380601,0.164666,0.153846
2.709714,0.369043,0.165055,0.153846
2.794585,0.357835,0.165448,0.153846
2.882114,0.346968,0.165844,0.153846
2.972384,0.336430,0.166242,0.153846
3.065482,0.326213,0.166640,0.153846
3.161496,0.316306,0.167038,0.153846
3.260517,0.306700,0.167435,0.153846
3.362639,0.297385,0.167830,0.153846
3.467960,0.288354,0.168223,0.153846
3.576579,0.279597,0.168612,0.153846
3.688601,0.271105,0.168998,0.153846
3.804131,0.262872,0.169381,0.153846
3.923280,0.254889,0.169758,0.153846
4.046161,0.247148,0.170131,0.153846
4.172890,0.239642,0.170499,0.153846
4.303589,0.232364,0.170862,0.153846
4.438381,0.225307,0.171219,0.153846
4.577395,0.218465,0.171570,0.153846
4.720763,0.211830,0.171916,0.153846
4.868622,0.205397,0.172255,0.153846
5.021111,0.199159,0.172589,0.153846
5.178377,0.193111,0.172916,0.153846
5.340568,0.187246,0.173236,0.153846
5.507840,0.181559,0.173551,0.153846
5.680350,0.176045,0.173859,0.153846
5.858264,0.170699,0.174160,0.153846
6.041750,0.165515,0.174456,0.153846
6.230983,0.160488,0.174745,0.153846
6.426143,0.155614,0.175027,0.153846
6.627415,0.150888,0.175303,0.153846
6.834992,0.146306,0.175573,0.153846
7.049070,0.141863,0.175837,0.153846
7.269853,0.137554,0.176095,0.153846
7.497552,0.133377,0.176346,0.153846
7.732382,0.129326,0.176592,0.153846
7.974567,0.125399,0.176831,0.153846
8.224337,0.121590,0.177065,0.153846
8.481931,0.117898,0.177293,0.153846
8.747592,0.114317,0.177515,0.153846
9.021575,0.110845,0.177732,0.153846
9.304139,0.107479,0.177943,0.153846
9.595553,0.104215,0.178149,0.153846
9.896094,0.101050,0.178350,0.153846
10.206048,0.097981,0.178545,0.153846
10.525711,0.095005,0.178736,0.153846
10.855385,0.092120,0.178921,0.153846
11.195386,0.089323,0.179101,0.153846
11.546035,0.086610,0.179277,0.153846
11.907667,0.083980,0.179448,0.153846
12.280626,0.081429,0.179615,0.153846
12.665266,0.078956,0.179776,0.153846
13.061954,0.076558,0.179934,0.153846
13.471066,0.074233,0.180087,0.153846
13.892992,0.071979,0.180236,0.153846
14.328133,0.069793,0.180381,0.153846
14.776903,0.067673,0.180522,0.153846
15.239728,0.065618,0.180660,0.153846
15.717050,0.063625,0.180793,0.153846
16.209322,0.061693,0.180923,0.153846
16.717013,0.059819,0.181049,0.153846
17.240605,0.058003,0.181171,0.153846
17.780596,0.056241,0.181290,0.153846
18.337500,0.054533,0.181406,0.153846
18.911847,0.052877,0.181518,0.153846
19.504183,0.051271,0.181628,0.153846
20.115071,0.049714,0.181734,0.153846
20.745093,0.048204,0.181837,0.153846
21.394848,0.046740,0.181937,0.153846
22.064954,0.045321,0.182035,0.153846
22.756048,0.043944,0.182129,0.153846
23.468787,0.042610,0.182221,0.153846
24.203851,0.041316,0.182310,0.153846
24.961937,0.040061,0.182397,0.153846
25.743767,0.038844,0.182481,0.153846
26.550085,0.037665,0.182563,0.153846
27.381657,0.036521,0.182642,0.153846
28.239275,0.035412,0.182719,0.153846
29.123754,0.034336,0.182794,0.153846
30.035936,0.033293,0.182867,0.153846
30.976689,0.032282,0.182937,0.153846
31.946906,0.031302,0.183006,0.153846
32.947512,0.030351,0.183072,0.153846
33.979458,0.029430,0.183137,0.153846
35.043724,0.028536,0.183200,0.153846
36.141325,0.027669,0.183260,0.153846
37.273304,0.026829,0.183319,0.153846
38.440737,0.026014,0.183377,0.153846
39.644735,0.025224,0.183432,0.153846
40.886444,0.024458,0.183486,0.153846
42.167044,0.023715,0.183539,0.153846
43.487753,0.022995,0.183590,0.153846
44.849828,0.022297,0.183639,0.153846
46.254565,0.021619,0.183687,0.153846
47.703299,0.020963,0.183733,0.153846
49.197409,0.020326,0.183778,0.153846
50.738316,0.019709,0.183822,0.153846
52.327485,0.019110,0.183865,0.153846
53.966429,0.018530,0.183906,0.153846
55.656706,0.017967,0.183946,0.153846
57.399923,0.017422,0.183985,0.153846
59.197740,0.016893,0.184022,0.153846
61.051866,0.016380,0.184059,0.153846
62.964065,0.015882,0.184094,0.153846
64.936156,0.015400,0.184129,0.153846
66.970014,0.014932,0.184162,0.153846
69.067575,0.014479,0.184194,0.153846
71.230833,0.014039,0.184226,0.153846
73.461846,0.013613,0.184256,0.153846
75.762737,0.013199,0.184286,0.153846
78.135694,0.012798,0.184314,0.153846
80.582973,0.012410,0.184342,0.153846
83.106904,0.012033,0.184369,0.153846
85.709887,0.011667,0.184395,0.153846
88.394397,0.011313,0.184421,0.153846
91.162988,0.010969,0.184445,0.153846
94.018294,0.010636,0.184469,0.153846
96.963031,0.010313,0.184492,0.153846
100.000000,0.010000,0.184515,0.153846


==> results/cost_vs_M_cent_asymmetric.csv <==
M,1/M,log10(M),log10(1/M),TotalCost,JointOptimalCost
0.140000,7.142857,-0.853872,0.853872,21.909027,4.011799
0.146313,6.834684,-0.834718,0.834718,11.648764,4.011799
0.152910,6.539807,-0.815565,0.815565,8.386554,4.011799
0.159804,6.257653,-0.796411,0.796411,6.916012,4.011799
0.167010,5.987671,-0.777258,0.777258,6.156553,4.011799
0.174540,5.729338,-0.758104,0.758104,5.744815,4.011799
0.182410,5.482150,-0.738951,0.738951,5.524606,4.011799
0.190635,5.245627,-0.719797,0.719797,5.417978,4.011799
0.199231,5.019309,-0.700644,0.700644,5.381961,4.011799
0.208214,4.802755,-0.681490,0.681490,5.391146,4.011799
0.217602,4.595544,-0.662337,0.662337,5.429711,4.011799
0.227414,4.397273,-0.643183,0.643183,5.487423,4.011799
0.237668,4.207556,-0.624030,0.624030,5.557464,4.011799
0.248384,4.026025,-0.604876,0.604876,5.635193,4.011799
0.259583,3.852325,-0.585723,0.585723,5.717396,4.011799
0.271288,3.686120,-0.566569,0.566569,5.801826,4.011799
0.283520,3.527085,-0.547416,0.547416,5.886898,4.011799
0.296304,3.374912,-0.528262,0.528262,5.971495,4.011799
0.309664,3.229304,-0.509109,0.509109,6.054829,4.011799
0.323627,3.089978,-0.489955,0.489955,6.136352,4.011799
0.338219,2.956664,-0.470802,0.470802,6.215688,4.011799
0.353469,2.829101,-0.451648,0.451648,6.292590,4.011799
0.369407,2.707041,-0.432495,0.432495,6.366902,4.011799
0.386063,2.590248,-0.413341,0.413341,6.438538,4.011799
0.403471,2.478494,-0.394188,0.394188,6.507463,4.011799
0.421663,2.371561,-0.375034,0.375034,6.573677,4.011799
0.440676,2.269242,-0.355881,0.355881,6.637211,4.011799
0.460546,2.171338,-0.336727,0.336727,6.698114,4.011799
0.481311,2.077657,-0.317574,0.317574,6.756447,4.011799
0.503013,1.988018,-0.298420,0.298420,6.812285,4.011799
0.525694,1.902247,-0.279267,0.279267,6.865707,4.011799
0.549397,1.820176,-0.260113,0.260113,6.916795,4.011799
0.574170,1.741646,-0.240960,0.240960,6.965637,4.011799
0.600059,1.666504,-0.221806,0.221806,7.012318,4.011799
0.627115,1.594604,-0.202653,0.202653,7.056926,4.011799
0.655391,1.525806,-0.183499,0.183499,7.099544,4.011799
0.684943,1.459976,-0.164346,0.164346,7.140258,4.011799
0.715826,1.396987,-0.145192,0.145192,7.179148,4.011799
0.748103,1.336715,-0.126039,0.126039,7.216293,4.011799
0.781834,1.279044,-0.106885,0.106885,7.251771,4.011799
0.817087,1.223860,-0.087732,0.087732,7.285655,4.011799
0.853929,1.171058,-0.068578,0.068578,7.318016,4.011799
0.892432,1.120533,-0.049425,0.049425,7.348923,4.011799
0.932671,1.072189,-0.030271,0.030271,7.378442,4.011799
0.974725,1.025930,-0.011118,0.011118,7.406635,4.011799
1.018675,0.981667,0.008036,-0.008036,7.433562,4.011799
1.064607,0.939314,0.027189,-0.027189,7.459282,4.011799
1.112609,0.898788,0.046343,-0.046343,7.483849,4.011799
1.162776,0.860011,0.065496,-0.065496,7.507315,4.011799
1.215205,0.822906,0.084650,-0.084650,7.529731,4.011799
1.269998,0.787403,0.103803,-0.103803,7.551145,4.011799
1.327262,0.753431,0.122957,-0.122957,7.571603,4.011799
1.387108,0.720925,0.142110,-0.142110,7.591148,4.011799
1.449652,0.689821,0.161264,-0.161264,7.609821,4.011799
1.515016,0.660059,0.180417,-0.180417,7.627663,4.011799
1.583327,0.631581,0.199571,-0.199571,7.644711,4.011799
1.654719,0.604332,0.218724,-0.218724,7.661001,4.011799
1.729329,0.578259,0.237878,-0.237878,7.676568,4.011799
1.807304,0.553310,0.257031,-0.257031,7.691444,4.011799
1.888795,0.529438,0.276185,-0.276185,7.705661,4.011799
1.973959,0.506596,0.295338,-0.295338,7.719248,4.011799
2.062964,0.484739,0.314492,-0.314492,7.732235,4.011799
2.155982,0.463826,0.333645,-0.333645,7.744647,4.011799
2.253195,0.443814,0.352799,-0.352799,7.756511,4.011799
2.354790,0.424666,0.371952,-0.371952,7.767852,4.011799
2.460967,0.406344,0.391106,-0.391106,7.778693,4.011799
2.571931,0.388813,0.410259,-0.410259,7.789056,4.011799
2.687898,0.372038,0.429413,-0.429413,7.798963,4.011799
2.809094,0.355987,0.448566,-0.448566,7.808435,4.011799
2.935755,0.340628,0.467720,-0.467720,7.817490,4.011799
3.068126,0.325932,0.486873,-0.486873,7.826147,4.011799
3.206467,0.311870,0.506027,-0.506027,7.834425,4.011799
3.351045,0.298414,0.525180,-0.525180,7.842339,4.011799
3.502142,0.285540,0.544334,-0.544334,7.849907,4.011799
3.660052,0.273220,0.563487,-0.563487,7.857143,4.011799
3.825082,0.261432,0.582641,-0.582641,7.864062,4.011799
3.997553,0.250153,0.601794,-0.601794,7.870679,4.011799
4.177801,0.239360,0.620948,-0.620948,7.877006,4.011799
4.366176,0.229033,0.640101,-0.640101,7.883057,4.011799
4.563045,0.219152,0.659255,-0.659255,7.888844,4.011799
4.768791,0.209697,0.678408,-0.678408,7.894377,4.011799
4.983814,0.200650,0.697562,-0.697562,7.899670,4.011799
5.208531,0.191993,0.716715,-0.716715,7.904731,4.011799
5.443382,0.183709,0.735869,-0.735869,7.909572,4.011799
5.688821,0.175783,0.755022,-0.755022,7.914202,4.011799
5.945328,0.168199,0.774176,-0.774176,7.918630,4.011799
6.213400,0.160942,0.793329,-0.793329,7.922866,4.011799
6.493559,0.153999,0.812483,-0.812483,7.926917,4.011799
6.786351,0.147355,0.831636,-0.831636,7.930792,4.011799
7.092344,0.140997,0.850790,-0.850790,7.934498,4.011799
7.412135,0.134914,0.869943,-0.869943,7.938043,4.011799
7.746345,0.129093,0.889097,-0.889097,7.941434,4.011799
8.095624,0.123524,0.908250,-0.908250,7.944678,4.011799
8.460652,0.118194,0.927404,-0.927404,7.947781,4.011799
8.842139,0.113095,0.946557,-0.946557,7.950749,4.011799
9.240827,0.108215,0.965711,-0.965711,7.953588,4.011799
9.657492,0.103547,0.984864,-0.984864,7.956304,4.011799
10.092943,0.099079,1.004018,-1.004018,7.958902,4.011799
10.548030,0.094804,1.023171,-1.023171,7.961387,4.011799
11.023635,0.090714,1.042325,-1.042325,7.963765,4.011799
11.520686,0.086800,1.061478,-1.061478,7.966039,4.011799
12.040149,0.083055,1.080632,-1.080632,7.968215,4.011799
12.583034,0.079472,1.099785,-1.099785,7.970297,4.011799
13.150397,0.076043,1.118939,-1.118939,7.972288,4.011799
13.743342,0.072763,1.138092,-1.138092,7.974193,4.011799
14.363023,0.069623,1.157246,-1.157246,7.976016,4.011799
15.010645,0.066619,1.176399,-1.176399,7.977759,4.011799
15.687469,0.063745,1.195553,-1.195553,7.979427,4.011799
16.394809,0.060995,1.214706,-1.214706,7.981023,4.011799
17.134044,0.058363,1.233860,-1.233860,7.982550,4.011799
17.906610,0.055845,1.253013,-1.253013,7.984011,4.011799
18.714011,0.053436,1.272167,-1.272167,7.985408,4.011799
19.557817,0.051130,1.291320,-1.291320,7.986745,4.011799
20.439670,0.048924,1.310474,-1.310474,7.988024,4.011799
21.361286,0.046814,1.329627,-1.329627,7.989248,4.011799
22.324456,0.044794,1.348781,-1.348781,7.990419,4.011799
23.331056,0.042861,1.367934,-1.367934,7.991539,4.011799
24.383043,0.041012,1.387088,-1.387088,7.992611,4.011799
25.482463,0.039243,1.406241,-1.406241,7.993637,4.011799
26.631456,0.037550,1.425395,-1.425395,7.994618,4.011799
27.832256,0.035930,1.444548,-1.444548,7.995556,4.011799
29.087200,0.034379,1.463702,-1.463702,7.996454,4.011799
30.398728,0.032896,1.482855,-1.482855,7.997314,4.011799
31.769393,0.031477,1.502009,-1.502009,7.998136,4.011799
33.201861,0.030119,1.521162,-1.521162,7.998922,4.011799
34.698917,0.028819,1.540316,-1.540316,7.999675,4.011799
36.263476,0.027576,1.559469,-1.559469,8.000395,4.011799
37.898579,0.026386,1.578623,-1.578623,8.001084,4.011799
39.607409,0.025248,1.597776,-1.597776,8.001743,4.011799
41.393289,0.024159,1.616930,-1.616930,8.002374,4.011799
43.259694,0.023116,1.636083,-1.636083,8.002977,4.011799
45.210254,0.022119,1.655237,-1.655237,8.003555,4.011799
47.248763,0.021165,1.674390,-1.674390,8.004107,4.011799
49.379189,0.020251,1.693544,-1.693544,8.004636,4.011799
51.605674,0.019378,1.712697,-1.712697,8.005142,4.011799
53.932550,0.018542,1.731851,-1.731851,8.005625,4.011799
56.364344,0.017742,1.751004,-1.751004,8.006088,4.011799
58.905787,0.016976,1.770158,-1.770158,8.006531,4.011799
61.561822,0.016244,1.789311,-1.789311,8.006955,4.011799
64.337617,0.015543,1.808465,-1.808465,8.007361,4.011799
67.238571,0.014872,1.827618,-1.827618,8.007749,4.011799
70.270327,0.014231,1.846772,-1.846772,8.008120,4.011799
73.438784,0.013617,1.865925,-1.865925,8.008476,4.011799
76.750106,0.013029,1.885079,-1.885079,8.008816,4.011799
80.210733,0.012467,1.904232,-1.904232,8.009141,4.011799
83.827398,0.011929,1.923386,-1.923386,8.009452,4.011799
87.607138,0.011415,1.942539,-1.942539,8.009750,4.011799
91.557304,0.010922,1.961693,-1.961693,8.010035,4.011799
95.685581,0.010451,1.980846,-1.980846,8.010307,4.011799
100.000000,0.010000,2.000000,-2.000000,8.010568,4.011799


==> results/cost_vs_M_cent_symmetric.csv <==
M,1/M,log10(M),log10(1/M),TotalCost,JointOptimalCost
0.585402,1.708227,-0.232546,0.232546,17.348018,4.011799
0.605952,1.650297,-0.217562,0.217562,8.422430,4.011799
0.627222,1.594331,-0.202578,0.202578,7.277820,4.011799
0.649240,1.540263,-0.187595,0.187595,6.959741,4.011799
0.672030,1.488029,-0.172611,0.172611,6.859415,4.011799
0.695620,1.437566,-0.157628,0.157628,6.838057,4.011799
0.720038,1.388815,-0.142644,0.142644,6.850109,4.011799
0.745314,1.341717,-0.127661,0.127661,6.877356,4.011799
0.771476,1.296216,-0.112677,0.112677,6.911567,4.011799
0.798558,1.252258,-0.097694,0.097694,6.948719,4.011799
0.826589,1.209791,-0.082710,0.082710,6.986738,4.011799
0.855605,1.168764,-0.067727,0.067727,7.024527,4.011799
0.885639,1.129128,-0.052743,0.052743,7.061502,4.011799
0.916728,1.090837,-0.037760,0.037760,7.097359,4.011799
0.948907,1.053844,-0.022776,0.022776,7.131949,4.011799
0.982217,1.018105,-0.007793,0.007793,7.165217,4.011799
1.016695,0.983579,0.007191,-0.007191,7.197156,4.011799
1.052384,0.950223,0.022174,-0.022174,7.227792,4.011799
1.089326,0.917999,0.037158,-0.037158,7.257165,4.011799
1.127565,0.886867,0.052141,-0.052141,7.285322,4.011799
1.167146,0.856791,0.067125,-0.067125,7.312318,4.011799
1.208116,0.827735,0.082109,-0.082109,7.338205,4.011799
1.250524,0.799665,0.097092,-0.097092,7.363036,4.011799
1.294421,0.772546,0.112076,-0.112076,7.386862,4.011799
1.339859,0.746347,0.127059,-0.127059,7.409731,4.011799
1.386892,0.721037,0.142043,-0.142043,7.431690,4.011799
1.435576,0.696585,0.157026,-0.157026,7.452782,4.011799
1.485969,0.672962,0.172010,-0.172010,7.473048,4.011799
1.538131,0.650140,0.186993,-0.186993,7.492527,4.011799
1.592123,0.628092,0.201977,-0.201977,7.511255,4.011799
1.648012,0.606792,0.216960,-0.216960,7.529266,4.011799
1.705862,0.586214,0.231944,-0.231944,7.546593,4.011799
1.765742,0.566334,0.246927,-0.246927,7.563266,4.011799
1.827725,0.547128,0.261911,-0.261911,7.579314,4.011799
1.891883,0.528574,0.276894,-0.276894,7.594763,4.011799
1.958294,0.510649,0.291878,-0.291878,7.609638,4.011799
2.027036,0.493331,0.306861,-0.306861,7.623965,4.011799
2.098191,0.476601,0.321845,-0.321845,7.637766,4.011799
2.171843,0.460438,0.336828,-0.336828,7.651061,4.011799
2.248081,0.444824,0.351812,-0.351812,7.663873,4.011799
2.326996,0.429739,0.366796,-0.366796,7.676220,4.011799
2.408680,0.415165,0.381779,-0.381779,7.688121,4.011799
2.493231,0.401086,0.396763,-0.396763,7.699594,4.011799
2.580751,0.387484,0.411746,-0.411746,7.710654,4.011799
2.671343,0.374344,0.426730,-0.426730,7.721319,4.011799
2.765115,0.361649,0.441713,-0.441713,7.731604,4.011799
2.862178,0.349384,0.456697,-0.456697,7.741522,4.011799
2.962649,0.337536,0.471680,-0.471680,7.751089,4.011799
3.066647,0.326089,0.486664,-0.486664,7.760316,4.011799
3.174295,0.315031,0.501647,-0.501647,7.769218,4.011799
3.285722,0.304347,0.516631,-0.516631,7.777806,4.011799
3.401060,0.294026,0.531614,-0.531614,7.786091,4.011799
3.520447,0.284055,0.546598,-0.546598,7.794086,4.011799
3.644025,0.274422,0.561581,-0.561581,7.801800,4.011799
3.771941,0.265115,0.576565,-0.576565,7.809244,4.011799
3.904347,0.256125,0.591548,-0.591548,7.816428,4.011799
4.041401,0.247439,0.606532,-0.606532,7.823361,4.011799
4.183266,0.239048,0.621516,-0.621516,7.830053,4.011799
4.330111,0.230941,0.636499,-0.636499,7.836511,4.011799
4.482111,0.223109,0.651483,-0.651483,7.842745,4.011799
4.639446,0.215543,0.666466,-0.666466,7.848763,4.011799
4.802304,0.208233,0.681450,-0.681450,7.854572,4.011799
4.970878,0.201172,0.696433,-0.696433,7.860179,4.011799
5.145371,0.194349,0.711417,-0.711417,7.865593,4.011799
5.325988,0.187759,0.726400,-0.726400,7.870819,4.011799
5.512946,0.181391,0.741384,-0.741384,7.875864,4.011799
5.706466,0.175240,0.756367,-0.756367,7.880736,4.011799
5.906780,0.169297,0.771351,-0.771351,7.885439,4.011799
6.114125,0.163556,0.786334,-0.786334,7.889980,4.011799
6.328748,0.158009,0.801318,-0.801318,7.894365,4.011799
6.550906,0.152651,0.816301,-0.816301,7.898599,4.011799
6.780862,0.147474,0.831285,-0.831285,7.902687,4.011799
7.018890,0.142473,0.846268,-0.846268,7.906635,4.011799
7.265273,0.137641,0.861252,-0.861252,7.910447,4.011799
7.520305,0.132973,0.876235,-0.876235,7.914128,4.011799
7.784290,0.128464,0.891219,-0.891219,7.917682,4.011799
8.057541,0.124107,0.906203,-0.906203,7.921115,4.011799
8.340384,0.119899,0.921186,-0.921186,7.924430,4.011799
8.633156,0.115832,0.936170,-0.936170,7.927631,4.011799
8.936205,0.111904,0.951153,-0.951153,7.930723,4.011799
9.249891,0.108109,0.966137,-0.966137,7.933709,4.011799
9.574589,0.104443,0.981120,-0.981120,7.936592,4.011799
9.910685,0.100901,0.996104,-0.996104,7.939377,4.011799
10.258579,0.097479,1.011087,-1.011087,7.942067,4.011799
10.618685,0.094174,1.026071,-1.026071,7.944664,4.011799
10.991432,0.090980,1.041054,-1.041054,7.947173,4.011799
11.377263,0.087895,1.056038,-1.056038,7.949596,4.011799
11.776638,0.084914,1.071021,-1.071021,7.951937,4.011799
12.190032,0.082034,1.086005,-1.086005,7.954197,4.011799
12.617938,0.079252,1.100988,-1.100988,7.956380,4.011799
13.060864,0.076565,1.115972,-1.115972,7.958489,4.011799
13.519338,0.073968,1.130955,-1.130955,7.960526,4.011799
13.993906,0.071460,1.145939,-1.145939,7.962493,4.011799
14.485133,0.069036,1.160922,-1.160922,7.964393,4.011799
14.993603,0.066695,1.175906,-1.175906,7.966228,4.011799
15.519922,0.064433,1.190890,-1.190890,7.968001,4.011799
16.064716,0.062248,1.205873,-1.205873,7.969713,4.011799
16.628635,0.060137,1.220857,-1.220857,7.971367,4.011799
17.212348,0.058098,1.235840,-1.235840,7.972965,4.011799
17.816551,0.056128,1.250824,-1.250824,7.974508,4.011799
18.441964,0.054224,1.265807,-1.265807,7.975999,4.011799
19.089331,0.052385,1.280791,-1.280791,7.977439,4.011799
19.759422,0.050609,1.295774,-1.295774,7.978829,4.011799
20.453035,0.048893,1.310758,-1.310758,7.980173,4.011799
21.170996,0.047234,1.325741,-1.325741,7.981470,4.011799
21.914159,0.045633,1.340725,-1.340725,7.982724,4.011799
22.683410,0.044085,1.355708,-1.355708,7.983935,4.011799
23.479663,0.042590,1.370692,-1.370692,7.985105,4.011799
24.303868,0.041146,1.385675,-1.385675,7.986234,4.011799
25.157004,0.039750,1.400659,-1.400659,7.987326,4.011799
26.040088,0.038402,1.415642,-1.415642,7.988380,4.011799
26.954170,0.037100,1.430626,-1.430626,7.989399,4.011799
27.900340,0.035842,1.445609,-1.445609,7.990382,4.011799
28.879723,0.034626,1.460593,-1.460593,7.991333,4.011799
29.893485,0.033452,1.475577,-1.475577,7.992251,4.011799
30.942833,0.032318,1.490560,-1.490560,7.993138,4.011799
32.029017,0.031222,1.505544,-1.505544,7.993994,4.011799
33.153328,0.030163,1.520527,-1.520527,7.994822,4.011799
34.317106,0.029140,1.535511,-1.535511,7.995621,4.011799
35.521736,0.028152,1.550494,-1.550494,7.996393,4.011799
36.768653,0.027197,1.565478,-1.565478,7.997140,4.011799
38.059339,0.026275,1.580461,-1.580461,7.997860,4.011799
39.395332,0.025384,1.595445,-1.595445,7.998556,4.011799
40.778223,0.024523,1.610428,-1.610428,7.999229,4.011799
42.209657,0.023691,1.625412,-1.625412,7.999879,4.011799
43.691339,0.022888,1.640395,-1.640395,8.000506,4.011799
45.225031,0.022112,1.655379,-1.655379,8.001112,4.011799
46.812561,0.021362,1.670362,-1.670362,8.001698,4.011799
48.455818,0.020637,1.685346,-1.685346,8.002264,4.011799
50.156758,0.019937,1.700329,-1.700329,8.002810,4.011799
51.917406,0.019261,1.715313,-1.715313,8.003338,4.011799
53.739858,0.018608,1.730297,-1.730297,8.003849,4.011799
55.626283,0.017977,1.745280,-1.745280,8.004341,4.011799
57.578927,0.017367,1.760264,-1.760264,8.004817,4.011799
59.600114,0.016778,1.775247,-1.775247,8.005277,4.011799
61.692252,0.016209,1.790231,-1.790231,8.005721,4.011799
63.857829,0.015660,1.805214,-1.805214,8.006151,4.011799
66.099424,0.015129,1.820198,-1.820198,8.006565,4.011799
68.419706,0.014616,1.835181,-1.835181,8.006966,4.011799
70.821436,0.014120,1.850165,-1.850165,8.007353,4.011799
73.307474,0.013641,1.865148,-1.865148,8.007726,4.011799
75.880779,0.013179,1.880132,-1.880132,8.008087,4.011799
78.544415,0.012732,1.895115,-1.895115,8.008436,4.011799
81.301552,0.012300,1.910099,-1.910099,8.008773,4.011799
84.155473,0.011883,1.925082,-1.925082,8.009099,4.011799
87.109574,0.011480,1.940066,-1.940066,8.009413,4.011799
90.167373,0.011090,1.955049,-1.955049,8.009717,4.011799
93.332510,0.010714,1.970033,-1.970033,8.010011,4.011799
96.608752,0.010351,1.985016,-1.985016,8.010294,4.011799
100.000000,0.010000,2.000000,-2.000000,8.010568,4.011799


==> results/exp2_clipped.csv <==
clip,M=1.200_cost,M=1.400_cost,M=2.500_cost,M=100.000_cost
0.0,0.32676321895643834,0.208684541606186,0.1107427351470773,0.09225738447111326
0.10344827586206896,0.3875976345197966,0.27837467531334736,0.19909853089403912,0.2059368329393018
0.20689655172413793,0.49198328522577395,0.392571008821697,0.3383853479015535,0.37906542443479835
0.3103448275862069,0.6399201710743703,0.5512735421312348,0.5286031861696205,0.611643158957603
0.41379310344827586,0.8314082920655855,0.7544822752419608,0.7697520456982403,0.9036700365077155
0.5172413793103449,1.06644764819942,1.0021972081538753,1.0618319264874123,1.255146057085136
0.6206896551724138,1.2294735399649326,1.2284736869163355,1.343741408734061,1.5968621972111467
0.7241379310344828,1.2918981265068599,1.41627135738826,1.6482462896639225,1.9640797516004378
0.8275862068965517,1.2918981265068599,1.5837174958434361,1.9376614945715036,2.3716141506634765
0.9310344827586207,1.2918981265068599,1.747119368468381,2.1867300703994093,2.682188159970605
1.0344827586206897,1.2918981265068599,1.747119368468381,2.457201737784984,3.0056601622447667
1.1379310344827587,1.2918981265068599,1.747119368468381,2.749076496728229,3.3505352560765975
1.2413793103448276,1.2918981265068599,1.747119368468381,3.0623543472291423,3.716813441466098
1.3448275862068966,1.2918981265068599,1.747119368468381,3.1621039805253464,4.104494718413267
1.4482758620689655,1.2918981265068599,1.747119368468381,3.1621039805253464,4.5135790869181065
1.5517241379310345,1.2918981265068599,1.747119368468381,3.1621039805253464,4.561852155765675
1.6551724137931034,1.2918981265068599,1.747119368468381,3.1621039805253464,4.561852155765675
1.7586206896551724,1.2918981265068599,1.747119368468381,3.1621039805253464,4.561852155765675
1.8620689655172413,1.2918981265068599,1.747119368468381,3.1621039805253464,4.561852155765675
1.9655172413793103,1.2918981265068599,1.747119368468381,3.1621039805253464,4.561852155765675
2.0689655172413794,1.2918981265068599,1.747119368468381,3.1621039805253464,4.561852155765675
2.1724137931034484,1.2918981265068599,1.747119368468381,3.1621039805253464,4.561852155765675
2.2758620689655173,1.2918981265068599,1.747119368468381,3.1621039805253464,4.561852155765675
2.3793103448275863,1.2918981265068599,1.747119368468381,3.1621039805253464,4.561852155765675
2.4827586206896552,1.2918981265068599,1.747119368468381,3.1621039805253464,4.561852155765675
2.586206896551724,1.2918981265068599,1.747119368468381,3.1621039805253464,4.561852155765675
2.689655172413793,1.2918981265068599,1.747119368468381,3.1621039805253464,4.561852155765675
2.793103448275862,1.2918981265068599,1.747119368468381,3.1621039805253464,4.561852155765675
2.896551724137931,1.2918981265068599,1.747119368468381,3.1621039805253464,4.561852155765675
3.0,1.2918981265068599,1.747119368468381,3.1621039805253464,4.561852155765675

